The 80 Ms follow-up of the X-ray afterglow of GRB 130427A challenges the standard forward shock model

GRB 130427A was the brightest gamma-ray burst detected in the last 30 years. With an equivalent isotropic energy output of $8.5\times10^{53}$ erg and redshift $z=0.34$, it uniquely combined very high energetics with a relative proximity to Earth. As a consequence, its X-ray afterglow has been detected by sensitive X-ray observatories such as XMM-Newton and Chandra for a record-breaking baseline longer than 80 million seconds. We present the X-ray light-curve of this event over such an interval. The light-curve shows a simple power-law decay with a slope $\alpha = 1.309 \pm 0.007$ over more than three decades in time (47 ks - 83 Ms). We discuss the consequences of this result for a few models proposed so far to interpret GRB 130427A, and more in general the significance of this outcome in the context of the standard forward shock model. We find that this model has difficulty in explaining our data, in both cases of constant density and stellar wind circumburst media, and requires far-fetched values for the physical parameters involved.

==> mn2e.cls.txt <==
% Blackwell Science MN journal document class file
% v2.2 for LaTeX 2e
%
% Copyright (C) Blackwell Science 2001
% for LaTeX version 2E, by Leslie Lamport
%

% Preamble to this style file

\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{mn2e}[2001/02/06 v2.2 LaTeX2e MN document class]

\def\@version{2.2}
\typeout{Document Style `MN' v\@version, released 2001 February 20}

%  Journals use two-sided printing.
%
\@twosidetrue
\@twocolumntrue
\@mparswitchtrue
\def\ds@draft{\overfullrule 5pt}
\def\ds@twocolumn{\@twocolumntrue}
\def\ds@onecolumn{\@twocolumnfalse}

% letters option
%
\newif\if@letters
\def\ds@letters{\@letterstrue}

% landscape option
%
\newif\ifSFB@landscape
\def\ds@landscape{\SFB@landscapetrue}

% galley option
%
\newif\ifSFB@galley
\def\ds@galley{\SFB@galleytrue}

% usenatbib option
%
\newif\if@usenatbib
\def\ds@usenatbib{\@usenatbibtrue}

% usedcolumn option
%
\newif\if@usedcolumn
\def\ds@usedcolumn{\@usedcolumntrue}

% usegraphicx option
\newif\if@usegraphicx
\def\ds@usegraphicx{\@usegraphicxtrue\usepackage[dvips]{graphicx}}

% referee option
%
\newif\ifSFB@referee
\def\ds@referee{%
 \SFB@refereetrue
 \@twocolumnfalse
}
\newif\ifdoublesp@cing
\def\ds@doublespacing{%
 \doublesp@cingtrue
}%
%%%
%%% NHT: New AMS fonts option
%%%
\newif\ifNHT@useAMS
\def\ds@useAMS{\NHT@useAMStrue}
%
\ExecuteOptions{a4paper,twoside,final}
\ProcessOptions
%
%  ****************************************
%  *               FONTS                  *
%  ****************************************
%
\lineskip 1pt
\normallineskip 1pt
\ifSFB@referee
  \def\baselinestretch{1.5}
\else
  \ifdoublesp@cing
  \def\baselinestretch{2}
\else
  \def\baselinestretch{1}
\fi\fi
\if@twocolumn
  \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{11}%
   \abovedisplayskip 6pt plus 2pt minus 2pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 6pt plus 2pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \ifSFB@referee
  \renewcommand\normalsize{\@setfontsize\normalsize\@xiipt{14}%
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \else
 \renewcommand\normalsize{\@setfontsize\normalsize\@ixpt{12}%
   \abovedisplayskip 4pt plus 1pt minus 1pt
   \belowdisplayskip \abovedisplayskip
   \abovedisplayshortskip 4pt plus 1pt
   \belowdisplayshortskip \abovedisplayshortskip
   \let\@listi\@listI}
 \fi
\fi
\newcommand\small{\@setfontsize\small\@viiipt{10}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \def\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\footnotesize{\@setfontsize\footnotesize\@viiipt{10}%
 \abovedisplayskip 4pt plus 1pt minus 1pt
 \belowdisplayskip \abovedisplayskip
 \abovedisplayshortskip 4pt plus 1pt
 \belowdisplayshortskip \abovedisplayshortskip
 \renewcommand\@listi{\leftmargin\leftmargini
  \topsep 2pt plus 1pt minus 1pt
  \parsep \z@
  \itemsep 2pt}}
\newcommand\scriptsize{\@setfontsize\scriptsize\@vipt{8}}
\newcommand\tiny{\@setfontsize\tiny\@vpt{6}}
%
\if@twocolumn
   \newcommand\large{\@setfontsize\large\@xpt{11}}
 \else
  \newcommand\large{\@setfontsize\large\@xpt{12}}
 \fi
\newcommand\Large{\@setfontsize\Large\@xiipt{14}}
\newcommand\LARGE{\@setfontsize\LARGE\@xivpt{17}}
\newcommand\huge{\@setfontsize\huge\@xviipt{20}}
\newcommand\Huge{\@setfontsize\Huge\@xxpt{25}}
%
\newcommand\sevensize{\@setfontsize\sevensize\@viipt{8}}
%
\normalsize

%%%%%%%%%%%%%%%%%%%%%%%% Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%%%%

  \newcommand{\rmn}[1]{{\mathrm{#1}}}
  \newcommand{\itl}[1]{{\mathit{#1}}}
  \newcommand{\bld}[1]{{\mathbf{#1}}}

\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand\cal{\@fontswitch{\relax}{\mathcal}}
\DeclareRobustCommand\mit{\@fontswitch{\relax}{\mathchoice}}
%

\def\hexnumber#1{\ifcase#1 0\or1\or2\or3\or4\or5\or6\or7%
  \or8\or9\or A\or B\or C\or D\or E\or F\fi}

\def\setboxz@h{\setbox\z@\hbox}
\def\wdz@{\wd\z@}
\def\boxz@{\box\z@}
\def\setbox@ne{\setbox\@ne}
\def\wd@ne{\wd\@ne}

\def\math@atom#1#2{%
   \binrel@{#1}\binrel@@{#2}}
\def\binrel@#1{\setboxz@h{\thinmuskip0mu
  \medmuskip\m@ne mu\thickmuskip\@ne mu$#1\m@th$}%
 \setbox@ne\hbox{\thinmuskip0mu\medmuskip\m@ne mu\thickmuskip
  \@ne mu${}#1{}\m@th$}%
 \setbox\tw@\hbox{\hskip\wd@ne\hskip-\wdz@}}
\def\binrel@@#1{\ifdim\wd2<\z@\mathbin{#1}\else\ifdim\wd\tw@>\z@
 \mathrel{#1}\else{#1}\fi\fi}

% These must be here because \newif and \newtoks are defined \outer.
\newif\iffirstta
\newtoks\math@groups
\newif\ifd@f


% Make these do nothing (for backwards compatibility}
\let\loadboldmathitalic=\relax
\let\loadboldgreek=\relax

% font definitions for NFSS release 2

\newcommand{\textbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\mathbfit}[1]{\textbf{\textit{#1}}}
\newcommand{\textbfss}[1]{\textbf{\textsf{#1}}}
\newcommand{\mathbfss}[1]{\textbf{\textsf{#1}}}

  %
  \def\mathch{\protect\p@mathch}
  \def\p@mathch#1#2{%
    \begingroup
    \let\@nomath\@gobble \mathversion{#1}%
    \math@atom{#2}{%
    \mathchoice%
      {\hbox{$\m@th\displaystyle#2$}}%
      {\hbox{$\m@th\textstyle#2$}}%
      {\hbox{$\m@th\scriptstyle#2$}}%
      {\hbox{$\m@th\scriptscriptstyle#2$}}}%
  \endgroup}
  %
  \def\bmath{\protect\p@boldm}
  \def\p@boldm#1{\mathch{bold}{#1}}
%

  \let\mit=\mathnormal
  %
  % The following is needed because NFSS release 2
  % does not define the bold
  % math symbol font to be available!
  %
  \SetSymbolFont{symbols}{bold}{OMS}{cmsy}{b}{n}
  %
  \DeclareSymbolFont{bmisymbols}{OML}{cmm}{b}{it}
  \DeclareMathSymbol{\balpha}{0}{bmisymbols}{"0B}
  \DeclareMathSymbol{\bbeta}{0}{bmisymbols}{"0C}
  \DeclareMathSymbol{\bgamma}{0}{bmisymbols}{"0D}
  \DeclareMathSymbol{\bdelta}{0}{bmisymbols}{"0E}
  \DeclareMathSymbol{\bepsilon}{0}{bmisymbols}{"0F}
  \DeclareMathSymbol{\bzeta}{0}{bmisymbols}{"10}
  \DeclareMathSymbol{\boldeta}{0}{bmisymbols}{"11}
  \DeclareMathSymbol{\btheta}{0}{bmisymbols}{"12}
  \DeclareMathSymbol{\biota}{0}{bmisymbols}{"13}
  \DeclareMathSymbol{\bkappa}{0}{bmisymbols}{"14}
  \DeclareMathSymbol{\blambda}{0}{bmisymbols}{"15}
  \DeclareMathSymbol{\bmu}{0}{bmisymbols}{"16}
  \DeclareMathSymbol{\bnu}{0}{bmisymbols}{"17}
  \DeclareMathSymbol{\bxi}{0}{bmisymbols}{"18}
  \DeclareMathSymbol{\bpi}{0}{bmisymbols}{"19}
  \DeclareMathSymbol{\brho}{0}{bmisymbols}{"1A}
  \DeclareMathSymbol{\bsigma}{0}{bmisymbols}{"1B}
  \DeclareMathSymbol{\btau}{0}{bmisymbols}{"1C}
  \DeclareMathSymbol{\bupsilon}{0}{bmisymbols}{"1D}
  \DeclareMathSymbol{\bphi}{0}{bmisymbols}{"1E}
  \DeclareMathSymbol{\bchi}{0}{bmisymbols}{"1F}
  \DeclareMathSymbol{\bpsi}{0}{bmisymbols}{"20}
  \DeclareMathSymbol{\bomega}{0}{bmisymbols}{"21}
  \DeclareMathSymbol{\bvarepsilon}{0}{bmisymbols}{"22}
  \DeclareMathSymbol{\bvartheta}{0}{bmisymbols}{"23}
  \DeclareMathSymbol{\bvarpi}{0}{bmisymbols}{"24}
  \DeclareMathSymbol{\bvarrho}{0}{bmisymbols}{"25}
  \DeclareMathSymbol{\bvarsigma}{0}{bmisymbols}{"26}
  \DeclareMathSymbol{\bvarphi}{0}{bmisymbols}{"27}
  %

%% Define font shapes for Euler upright Math
\ifNHT@useAMS
      \DeclareSymbolFont{UPM}{U}{eur}{m}{n}
      \SetSymbolFont{UPM}{bold}{U}{eur}{b}{n}
      \DeclareSymbolFont{AMSa}{U}{msa}{m}{n}
      \DeclareMathSymbol{\upi}{0}{UPM}{"19}
      \DeclareMathSymbol{\umu}{0}{UPM}{"16}
      \DeclareMathSymbol{\upartial}{0}{UPM}{"40}
      \DeclareMathSymbol{\leqslant}{3}{AMSa}{"36}
      \DeclareMathSymbol{\geqslant}{3}{AMSa}{"3E}
      \DeclareMathSymbol{\la}{3}{AMSa}{46}
      \DeclareMathSymbol{\ga}{3}{AMSa}{38}
      %
      \let\oldle=\le     \let\oldleq=\leq
      \let\oldge=\ge     \let\oldgeq=\geq
      \let\leq=\leqslant \let\le=\leqslant
      \let\geq=\geqslant \let\ge=\geqslant

\else
     \newcommand{\upi}{\pi}
     \newcommand{\umu}{\mu}
     \newcommand{\upartial}{\partial}
     \newcommand{\la}{\,\rlap{\raise 0.5ex\hbox{$<$}}{\lower 1.0ex\hbox{$\sim$}}\,}
     \newcommand{\ga}{\,\rlap{\raise 0.5ex\hbox{$>$}}{\lower 1.0ex\hbox{$\sim$}}\,}

\fi

% Astronomy and Astrophysics symbol macros

\newcommand\getsto{\mathrel{\mathchoice {\vcenter{\offinterlineskip
\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\gets\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\gets
\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\gets
\cr\to\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\gets\cr\to\cr}}}}}

\newcommand\cor{\mathrel{\mathchoice {\hbox{$\widehat=$}}{\hbox{$\widehat=$}}
{\hbox{$\reset@font\scriptstyle\hat=$}}
{\hbox{$\reset@font\scriptscriptstyle\hat=$}}}}

\newcommand\lid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr<\cr
\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr<\cr
\noalign{\vskip1pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr
\noalign{\vskip0.9pt}=\cr}}}}}

\newcommand\gid{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr>\cr
\noalign{\vskip1.2pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr>\cr
\noalign{\vskip1pt}=\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr
\noalign{\vskip0.9pt}=\cr}}}}}

\newcommand\sol{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\sim\cr<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr\sim\cr
<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\sim\cr<\cr}}}}}

\newcommand\sog{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr\sim\cr>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr\sim\cr
>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
\sim\cr>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
\sim\cr>\cr}}}}}

\newcommand\lse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\simeq\cr}}}}}

\newcommand\gse{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\simeq\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\simeq\cr}}}}}

\newcommand\grole{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\noalign{\vskip-1.5pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\noalign{\vskip-1.5pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\noalign{\vskip-1pt}<\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\noalign{\vskip-0.5pt}<\cr}}}}}

\newcommand\leogr{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\noalign{\vskip-1.5pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\noalign{\vskip-1.5pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\noalign{\vskip-1pt}>\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\noalign{\vskip-0.5pt}>\cr}}}}}

\newcommand\loa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
<\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
<\cr\approx\cr}}}}}

\newcommand\goa{\mathrel{\mathchoice {\vcenter{\offinterlineskip\halign{\hfil
$\reset@font\displaystyle##$\hfil\cr>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\textstyle##$\hfil\cr
>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptstyle##$\hfil\cr
>\cr\approx\cr}}}
{\vcenter{\offinterlineskip\halign{\hfil$\reset@font\scriptscriptstyle##$\hfil\cr
>\cr\approx\cr}}}}}

\newcommand\sun{\hbox{$\odot$}}
\newcommand\earth{\hbox{$\oplus$}}
\newcommand\degr{\hbox{$^\circ$}}
\newcommand\diameter{{\ifmmode\mathchoice
{\ooalign{\hfil\hbox{$\reset@font\displaystyle/$}\hfil\crcr
{\hbox{$\reset@font\displaystyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\textstyle/$}\hfil\crcr
{\hbox{$\reset@font\textstyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\scriptstyle/$}\hfil\crcr
{\hbox{$\reset@font\scriptstyle\mathchar"20D$}}}}
{\ooalign{\hfil\hbox{$\reset@font\scriptscriptstyle/$}\hfil\crcr
{\hbox{$\reset@font\scriptscriptstyle\mathchar"20D$}}}}
\else{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}%
\fi}}

\newcommand\sq{\ifmmode\squareforqed\else{\unskip\nobreak\hfil
\penalty50\hskip1em\null\nobreak\hfil\squareforqed
\parfillskip=0pt\finalhyphendemerits=0\endgraf}\fi}
\newcommand\squareforqed{\hbox{\rlap{$\sqcap$}$\sqcup$}}

\newcommand{\romn}[1] {{\mathrm #1}}

\newcommand\fd{\hbox{$.\!\!^{\reset@font\romn d}$}}
\newcommand\fh{\hbox{$.\!\!^{\reset@font\romn h}$}}
\newcommand\fm{\hbox{$.\!\!^{\reset@font\romn m}$}}
\newcommand\fs{\hbox{$.\!\!^{\reset@font\romn s}$}}
\newcommand\fdg{\hbox{$.\!\!^\circ$}}
\newcommand\farcm{\hbox{$.\mkern-4mu^\prime$}}
\newcommand\farcs{\hbox{$.\!\!^{\prime\prime}$}}
\newcommand\fp{\hbox{$.\!\!^{\reset@font\reset@font\scriptscriptstyle\romn p}$}}
\newcommand\arcmin{\hbox{$^\prime$}}
\newcommand\arcsec{\hbox{$^{\prime\prime}$}}

\def\micron{\hbox{$\umu$m}}

%%%Command to produce a box round selected text
%%%NB This is for use in the file mnguide only -- it is NOT
%%%    to be used in the journal
\newcommand{\boxit}[1]{%
 \noindent\fbox{%
   \begin{minipage}[]{84mm}#1\end{minipage}
 }
}

%%%%%%%%%%%%%%%%%%%%% End of Extra Math / Symbol code %%%%%%%%%%%%%%%%%%%%%

%  ****************************************
%  *            PAGE LAYOUT               *
%  ****************************************
%
% SIDE MARGINS:
\if@twocolumn
  \setlength\oddsidemargin{-2.5pc}
  \setlength\evensidemargin{-2.5pc}
\else
 \ifSFB@referee
  \setlength\oddsidemargin{\z@}
  \setlength\evensidemargin{\z@}
 \else
  \setlength\oddsidemargin{-2pc}
  \setlength\evensidemargin{-2pc}
 \fi
\fi
\setlength\marginparwidth{4pc}
\setlength\marginparsep{0.5pc}

% VERTICAL SPACING:
%\if@twocolumn
  \setlength\topmargin{-2pc}
%\else
  \setlength\topmargin{\z@}
%\fi
\setlength{\headheight}{14pt}
\setlength{\headsep}   {15pt}
\setlength{\topskip}   {9pt}
\setlength{\footskip}  {22pt} %was 26 pt
%
% DIMENSION OF TEXT: % SFB 0.1.01
%
\newdimen\SFB@measure
\SFB@measure 42pc
%
\setlength\textheight{682pt}
\setlength\textwidth{\SFB@measure}
%
\ifSFB@landscape
 \setlength\textwidth{\textheight}
 \setlength\textheight{\SFB@measure}
\fi
\ifSFB@referee
 \setlength\textwidth{39pc}
\fi
\setlength\columnsep{2pc}
\setlength\columnseprule{0pt}

% FOOTNOTES:
\setlength\footnotesep{6pt}
\setlength\skip{\footins 19.5pt plus 12pt minus 1pt}

% FLOATS:
\setlength\floatsep{ 12pt plus 5.5pt minus 1pt}
\setlength\textfloatsep{ 12pt plus 7.5pt}
\setlength\intextsep{ 12pt plus 5.5pt minus 2pt}
\setlength\dblfloatsep{ 12pt plus 5.5pt minus 2pt }
\setlength\dbltextfloatsep{ 15pt plus 4.5pt minus 3pt}
\setlength\@fptop{ 0pt plus 0fil}
\setlength\@fpsep{ 12pt plus 0fil }
\setlength\@fpbot{ 0pt plus 0fil }
\setlength\@dblfptop{ 0pt plus 0fil}
\setlength\@dblfpsep{ 12pt plus 0fil}
\setlength\@dblfpbot{ 0pt plus 0fil}
\setlength\marginparpush{ 5pt }

%  ****************************************
%  *           PARAGRAPHING               *
%  ****************************************
%
\newlength{\realparindent} % needed for abstract
\setlength\parskip{ \z@ plus .1pt }
\setlength\parindent{ 18pt }
\setlength{\realparindent}{\parindent}
\setlength\partopsep{ 0pt plus 1pt }
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\@beginparpenalty -\@lowpenalty
\@endparpenalty -\@lowpenalty
\@itempenalty -\@lowpenalty
\clubpenalty=0
\widowpenalty=10000

%  ****************************************
%  *       PARTS & SECTIONS NUMBERS       *
%  ****************************************
%
\newcounter {part}
\newcounter {section}
\newcounter {subsection}[section]
\newcounter {subsubsection}[subsection]
\newcounter {paragraph}[subsubsection]
\newcounter {subparagraph}[paragraph]
\def\thepart {\arabic{part}}
\def\thesection {\arabic{section}}
\def\thesubsection    {\thesection.\arabic{subsection}}
\def\thesubsubsection {\thesubsection.\arabic{subsubsection}}
\def\theparagraph     {\thesubsubsection.\arabic{paragraph}}
\def\thesubparagraph  {\theparagraph.\arabic{subparagraph}}

%%%Additional material below is from GJI class file
% Sometimes people want to number equations by section, rather than
% sequentially through the whole paper.

\newcommand\eqsecnum{
    \@newctr{equation}[section]
   \def\theequation{\normalsize\mbox{\arabic{section}.\arabic{equation}}}}

\newcommand\eqsubsecnum{
    \@newctr{equation}[subsection]
    \def\theequation{\normalsize%
    \mbox{\arabic{section}.\arabic{subsection}.\arabic{equation}}}}

%  ****************************************
%  *                PARTS                 *
%  ****************************************
%
\def\part{\par \addvspace{4ex}\@afterindentfalse
 \secdef\@part\@spart}
\def\@part[#1]#2{\ifnum \c@secnumdepth >\m@ne
  \refstepcounter{part}
  \addcontentsline{toc}{part}{Part \thepart: #1}
 \else \addcontentsline{toc}{part}{#1}
 \fi
 {\parindent 0pt \raggedright
  \ifnum \c@secnumdepth >\m@ne
   \reset@font\large\rm PART
   \ifcase\thepart \or ONE \or TWO \or THREE \or FOUR \or FIVE
    \or SIX \or SEVEN \or EIGHT \or NINE \or TEN \else \fi
   \par \nobreak
  \fi
  \reset@font\LARGE \rm #2 \markboth{}{}\par }
 \nobreak \vskip 3ex \@afterheading}
\def\@spart#1{{\parindent 0pt \raggedright
  \reset@font\LARGE \rm #1\par}
 \nobreak \vskip 3ex \@afterheading}

%  ****************************************
%  *               SECTIONS               *
%  ****************************************
%
% \@startsection modified to leave less space before \subsection
%    if it immediately follows \section

% \@startsection {NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}

\newif\if@levelone

\def\@startsection#1#2#3#4#5#6{\if@noskipsec \leavevmode \fi
   \par \@tempskipa #4\relax
   \@afterindenttrue
   \ifnum #2=\@ne  % if level=1 ie. section
     \global\@levelonetrue
   \else
     \global\@levelonefalse
   \fi
   \ifdim \@tempskipa <\z@ \@tempskipa -\@tempskipa \@afterindentfalse\fi
   \if@nobreak
     \everypar{}\ifnum#2=2 \vskip 0pt plus1pt\fi % was 6pt
   \else
     \addpenalty{\@secpenalty}\addvspace{\@tempskipa}
   \fi \@ifstar
     {\@ssect{#3}{#4}{#5}{#6}}{\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}}

\def\SFB@hangraggedright{\rightskip=\@flushglue \let\\=\@centercr \parindent=0pt}

\newif\if@firstsection
\@firstsectiontrue
\def\section{%
 \if@firstsection \fixfootnotes\@firstsectionfalse \fi%
 \@startsection{section}{1}{\z@}
 {-24pt plus -12pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\bf}}
\def\subsection{\@startsection{subsection}{2}{\z@}
 {-18pt plus -9pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\bf}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}
 {-18pt plus -9pt minus -1pt}{6pt}
 {\SFB@hangraggedright\reset@font\normalsize\it}}
\def\paragraph{\@startsection{paragraph}{4}{\z@}
 {12pt plus 2.25pt minus 1pt}{-0.5em}{\reset@font\normalsize\bf}}
\def\subparagraph{\@startsection{subparagraph}{5}{\parindent}
 {12pt plus 2.25pt minus 1pt}{-0.5em}{\reset@font\normalsize\it}}
\setcounter{secnumdepth}{4} % SFB 0.1.01
%
% \@sect{NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}[ARG1]{ARG2}
\def\@sect#1#2#3#4#5#6[#7]#8{%
  \ifnum #2>\c@secnumdepth
    \def\@svsec{}%
  \else
    \refstepcounter{#1}%
    \if@levelone % is it a \section or \section*
      \ifSFB@appendix
        \edef\@svsec{}%
      \else
        \edef\@svsec{\csname the#1\endcsname\hskip 1em}%
      \fi
    \else
      \edef\@svsec{\csname the#1\endcsname\hskip 1em}%
    \fi
  \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup #6\relax
    \if@levelone
      \ifSFB@appendix
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M
        APPENDIX \csname the#1\endcsname:\hskip 0.5em\uppercase{#8}\par}%
      \else
        \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M
        \uppercase{#8}\par}%
      \fi
    \else
      \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}%
    \fi
  \endgroup
   \csname #1mark\endcsname{#7}%
   \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
   \protect\numberline{\csname the#1\endcsname}\fi #7}%ajw
 \else
  \def\@svsechd{#6\hskip #3\@svsec \if@levelone \uppercase{#8}\else #8\fi
  \csname #1mark\endcsname{#7}
  \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else %ajw
  \protect\numberline{\csname the#1\endcsname}\fi#7}%ajw
  }\fi
 \@xsect{#5}}

% from latex.tex
%   \@ssect{INDENT}{BEFORESKIP}{AFTERSKIP}{STYLE}{ARG}
\def\@ssect#1#2#3#4#5{%
  \@tempskipa #3\relax
    \ifdim \@tempskipa>\z@
      \begingroup #4\@hangfrom{\hskip #1}{%
      \interlinepenalty \@M
      \if@levelone
        \uppercase{#5}%
      \else {#5}%
      \fi\par}%
     \endgroup
    \else
      \def\@svsechd{#4\hskip #1\relax
      \if@levelone
        \uppercase{#5}%
      \else {#5}%
      \fi}
    \fi
  \@xsect{#3}%
}

\newif\ifSFB@appendix
\def\appendix{\par
 \SFB@appendixtrue
 \@addtoreset{equation}{section}
 \@addtoreset{table}{section}
 \@addtoreset{figure}{section}
 \setcounter{section}{0}
 \setcounter{equation}{0}
 \setcounter{figure}{0}
 \setcounter{table}{0}
 \def\thesection{\Alph{section}}
 \renewcommand\thesubsection{\thesection\arabic{subsection}}
 \renewcommand\theequation{\thesection\arabic{equation}}
  \renewcommand\thefigure{\thesection\@arabic\c@figure}
  \renewcommand\thetable{\thesection\@arabic\c@table}
}

%  ****************************************
%  *               SKIPS                  *
%  ****************************************
%
\newskip\@indentskip
\newskip\smallindent
\newskip\@footindent
\newskip\@leftskip
\@indentskip=18pt
\smallindent=1.5em
\@footindent=\smallindent
\@leftskip=\z@

%  ****************************************
%  *                LISTS                 *
%  ****************************************
%
\setlength\leftmargini{   \z@ }
\setlength\leftmarginii{  1em }
\setlength\leftmarginiii{ 1em }
\setlength\leftmarginiv{  1em }
\setlength\leftmarginv{  1pc }
\setlength\leftmarginvi{  1pc }
\setlength\leftmargin{\leftmargini}
\setlength\labelsep{ 0.5em}
\labelwidth\leftmargini\advance\labelwidth-\labelsep
%
% label macros for Range-Left and Range-Right labels
\def\makeRLlabel#1{\rlap{#1}\hss}
\def\makeRRlabel#1{\hss\llap{#1}}
\def\makenewlabel#1{#1}
%
\def\@listI{\leftmargin\leftmargini
 \parsep \z@
 \topsep 6pt plus 1pt minus 1pt
 \itemsep \z@ plus .1pt
}
\let\@listi\@listI
\@listi
\def\@listii{\leftmargin\leftmarginii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \itemsep \z@ plus .1pt
}
\def\@listiii{\leftmargin\leftmarginiii
 \topsep 6pt plus 1pt minus 1pt
 \parsep \z@
 \partopsep \z@
 \itemsep \topsep
}
\def\@listiv{\leftmargin\leftmarginiv
}
\def\@listv{\leftmargin\leftmarginv
 \labelwidth\leftmarginv\advance\labelwidth-\labelsep
}
\def\@listvi{\leftmargin\leftmarginvi
 \labelwidth\leftmarginvi\advance\labelwidth-\labelsep
}
%
% ITEMIZE
\def\itemize{%
  \ifnum \@itemdepth >3 \@toodeep
  \else \advance\@itemdepth \@ne
   \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
   \list{\csname\@itemitem\endcsname}%
   {\let\makelabel\makeRRlabel}%
   \parindent 1em%
   \leftmargin 3.5em\labelsep 0.5em\itemindent 2.0em\labelwidth 0.5em%
  \fi}
\def\labelitemi{$\bullet$}
\def\labelitemii{--}
\def\labelitemiii{$\cdot$}
\def\labelitemiv{*}
%
% ENUMERATE
% SFB -- enumerate with optional argument to set left margin...
\def\enumerate{\ifnum \@enumdepth >3 \@toodeep \else
  \advance\@enumdepth \@ne
  \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
 \fi
 \@ifnextchar [{\@enumeratetwo}{\@enumerateone}%
}
\def\@enumeratetwo[#1]{%
 \list{\csname label\@enumctr\endcsname}%
  {\settowidth\labelwidth{[#1]}
   \leftmargin\z@
   \listparindent 1em
   \usecounter{\@enumctr}
   \let\makelabel\makenewlabel}
}
\def\@enumerateone{%
 \list{\csname label\@enumctr\endcsname}%
  {\usecounter{\@enumctr}\itemindent 1em\listparindent 1em
   \let\makelabel\makenewlabel}}
%
\def\labelenumi{\theenumi}
\def\theenumi{(\roman{enumi})}
\def\labelenumii{\theenumii}
\def\theenumii{(\alph{enumii})}
\def\p@enumii{\theenumi}
\def\labelenumiii{\theenumiii}
\def\theenumiii{(\arabic{enumiii})}
\def\p@enumiii{\theenumi(\theenumii)}
\def\labelenumiv{\theenumiv}
\def\theenumiv{(\Alph{enumiv})}
\def\p@enumiv{\p@enumiii\theenumiii}
%
% DESCRIPTION
\def\descriptionlabel#1{\reset@font\bf #1}
\def\description{\list{}{\labelwidth\z@
  \leftmargin \z@
  \itemindent 1em
}}
\let\enddescription\endlist

%  ****************************************
%  *            DISPLAYED TEXT            *
%  ****************************************
%
% VERSE
\def\verse{\let\\=\@centercr
 \list{}{\itemsep\z@
  \itemindent -\@indentskip
  \listparindent \itemindent
  \rightmargin\leftmargin
  \advance\leftmargin \@indentskip}\item[]}
\let\endverse\endlist
%
% QUOTATION
\def\quotation{\list{}{\listparindent \smallindent
%  \itemindent\listparindent
  \leftmargin\z@\rightmargin\leftmargin
  \parsep 0pt plus 1pt}\item[]\reset@font\small}
\let\endquotation=\endlist
%
% QUOTE
\def\quote{\list{}{\leftmargin\z@\rightmargin\leftmargin}\item[]%
  \reset@font\small}
\let\endquote=\endlist
%
% BSL QUOTE
\newenvironment{lquote}{\begin{list}{}%
  {\setlength{\leftmargin}{2em}}
  \item[]}
  {\end{list}}
%
%  ****************************************
%  *         OTHER ENVIRONMENTS           *
%  ****************************************
%
% THEOREM
\def\@begintheorem#1#2{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\bf #1\ #2.}]}
\def\@opargbegintheorem#1#2#3{\reset@font\rm \trivlist
  \item[\hskip \labelsep{\reset@font\bf #1\ #2.\ (#3)}]}
\def\@endtheorem{\endtrivlist}
%
% PROOF
\def\proof{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\it Proof.}]}
\def\endproof{\hspace*{1em}{\begin{picture}(6.5,6.5)%
  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}\endtrivlist}
\@namedef{proof*}{\reset@font\rm \trivlist \item[\hskip \labelsep
  {\reset@font\it Proof.}]}
\@namedef{endproof*}{\endtrivlist}
\def\proofbox{\begin{picture}(6.5,6.5)%
  \put(0,0){\framebox(6.5,6.5){}}\end{picture}}
%
% TITLEPAGE
\def\titlepage{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
  \else \newpage \fi \thispagestyle{empty}\c@page\z@}
\def\endtitlepage{\if@restonecol\twocolumn \else \newpage \fi}

% ARRAY AND TABULAR
%
\arraycolsep   5pt
\tabcolsep     6pt
\arrayrulewidth .5pt
\doublerulesep 1.5pt

\def\tabular{\def\@halignto{}
 \def\hline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\fullhline{\noalign{\ifnum0=`}\fi
  \vskip 3pt
  \hrule \@height \arrayrulewidth
  \vskip 3pt
  \futurelet \@tempa\@xhline}
 \def\@xhline{\ifx\@tempa\hline
   \vskip -6pt
   \vskip \doublerulesep
  \fi
  \ifnum0=`{\fi}}
  \def\@arrayrule{\@addtopreamble{\hskip -.5\arrayrulewidth
%                                  \vrule \@width \arrayrulewidth
                                  \hskip .5\arrayrulewidth}}
\@tabular
}
% TABBING
%
\tabbingsep \labelsep

% MINIPAGE
%
\skip\@mpfootins = \skip\footins

% FRAMEBOX
%
% Space left between box and text by \fbox and \framebox.
\fboxsep = 3pt
% Width of rules in box made by \fbox and \framebox.
\fboxrule = \arrayrulewidth

%  ****************************************
%  *         TITLE AND ABSTRACT           *
%  ****************************************
%
\def\maketitle{\par
 \begingroup
  \if@twocolumn
   \twocolumn[\vspace*{17pt}\@maketitle]
  \else
   \newpage
   \global\@topnum\z@
   \@maketitle
  \fi
  \thispagestyle{titlepage}
 \endgroup
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@author{}
 \gdef\@title{}
 \let\thanks\relax
}
\def\newauthor{%                       DE's definitions
  \end{tabular}\par
  \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline%
}
\def\and{%
  \end{tabular}\vskip 3pt\par
  \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline%
}
\def\@maketitle{\newpage
 \vspace*{7pt}
 {\raggedright \sloppy
  {\reset@font\huge \bf \@title \par}
  \vskip 23pt
  {\reset@font\LARGE
   \begin{tabular}[t]{@{}l@{}}\let\\=\author@nextline\@author
   \end{tabular}
   \par}
  \vskip 22pt
 }                          %End of DE's definitions
 \par\noindent
 {\reset@font\small \@date \par}
 \vskip 22pt
}

\def\author@nextline{          %DE's definition
\tabularnewline[-7pt]\reset@font\small\it\ignorespaces
\let\\=\author@nextline}       %let command added by NT to bring
                               % subsequent lines into correct format

%
\def\abstract{\if@twocolumn
   \start@SFBbox\@abstract
 \else
   \@abstract
 \fi}
\def\endabstract{\if@twocolumn
   \endlist\finish@SFBbox
 \else
  \endlist
 \fi}
\def\@abstract{\list{}{%
    \listparindent\realparindent
    \itemindent\z@
    \labelwidth\z@ \labelsep\z@
    \leftmargin 11pc\rightmargin\z@
    \parsep 0pt plus 1pt}\item[]%
    \reset@font\normalsize{\bf ABSTRACT}\\\reset@font\large
} % SFB 0.1.01
%
\newif\ifSFB@keywords
\def\keywords{\if@twocolumn
  \start@SFBbox\@keywords
 \else
  \@keywords
 \fi
}
\def\@keywords{\list{}{%
    \labelwidth\z@ \labelsep\z@
    \leftmargin 11pc\rightmargin\z@  % was 11pc\right....
    \parsep 0pt plus 1pt}\item[]\reset@font\large{\bf Key words: }%
}
\def\endkeywords{\if@twocolumn
  \endlist\addvspace{37pt plus 0.5\baselineskip}\finish@SFBbox
 \else
  \endlist
 \fi
 \@thanks
 \gdef\@thanks{}
 \SFB@keywordstrue
}
\def\nokeywords{\ifSFB@keywords\else
 \if@twocolumn \start@SFBbox\addvspace{37pt}\finish@SFBbox \fi
 \@thanks
 \gdef\@thanks{}\fi
}

\def\author@tabular{\def\@halignto{}\@authortable}
\let\endauthor@tabular=\endtabular
%
\def\author@tabcrone{\vspace{2pt}{\ifnum0=`}\fi%
  \@xtabularcr[-7pt]\reset@font\small\it
  \let\\=\author@tabcrtwo\ignorespaces}
%
\def\author@tabcrtwo{{\ifnum0=`}\fi\@xtabularcr[-7pt]\reset@font\small\it
 \let\\=\author@tabcrtwo\ignorespaces}
%
\def\@authortable{\leavevmode \hbox \bgroup $\let\@acol\@tabacol
 \let\@classz\@tabclassz \let\@classiv\@tabclassiv
 \let\\=\author@tabcrone\ignorespaces \@tabarray}

\def\start@SFBbox{\@next\@currbox\@freelist{}{}%
 \global\setbox\@currbox
 \vbox\bgroup
  \hsize \textwidth
  \@parboxrestore
}
\def\finish@SFBbox{\par\vskip -\dbltextfloatsep
  \egroup
  \global\count\@currbox\tw@
  \global\@dbltopnum\@ne
  \global\@dbltoproom\maxdimen\@addtodblcol
  \global\vsize\@colht
  \global\@colroom\@colht
}

%  ****************************************
%  *            PAGE STYLES               *
%  ****************************************
%
\mark{{}{}}
\gdef\@author{\mbox{}}
\def\author{\@ifnextchar [{\@authortwo}{\@authorone}}
\def\@authortwo[#1]#2{\gdef\@author{#2}\gdef\@shortauthor{#1}}
\def\@authorone#1{\gdef\@author{#1}\gdef\@shortauthor{#1}}
\gdef\@shortauthor{}
\gdef\@title{\mbox{}}
\def\title{\@ifnextchar [{\@titletwo}{\@titleone}}
\def\@titletwo[#1]#2{\gdef\@title{#2}\gdef\@shorttitle{#1}}
\def\@titleone#1{\gdef\@title{#1}\gdef\@shorttitle{#1}}
\gdef\@shorttitle{}
\def\volume#1{\gdef\@volume{#1}}
\gdef\@volume{000}
\def\tod@y{\today}
\def\microfiche#1{\gdef\@microfiche{#1}}
\gdef\@microfiche{}
\def\pubyear#1{\gdef\@pubyear{#1}}
\gdef\@pubyear{0000}
\def\pagerange#1{\gdef\@pagerange{#1}}
\gdef\@pagerange{000--000}
\def\journal#1{\gdef\@journal{#1}}
\def\plate#1{\gdef\pl@te{#1}}
\ifx\CUP@mtlplain@loaded\undefined
  \def\@printed{\qquad Printed \tod@y\qquad
    (MN \LaTeX\ style file v\@version)}
\else
  \def\@printed{}
\fi
\gdef\@journal{{Mon.\ Not.\ R.\ Astron.\ Soc.} {\bf \@volume}, \@pagerange\
% (\number\year) \@microfiche\@printed}
  (\@pubyear) \@microfiche\@printed}
%
% \ps@empty and \ps@plain defined in LATEX.TEX
%
\def\@ddell{}
\if@letters
  \def\@ddell{L}
\fi
\def\ps@headings{\let\@mkboth\markboth
 \def\@oddhead{\Large\hfill{\it\@shorttitle}\hspace{1.5em}%
   \rm\@ddell\thepage}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\thepage\hspace{1.5em}\it\@shortauthor\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{\markboth{##1}{}}
 \def\subsectionmark##1{\markright{##1}}}

\def\ps@myheadings{\let\@mkboth\@gobbletwo
 \def\@oddhead{\Large\hfill\it\rightmark\hspace{1.5em}\rm\@ddell\thepage}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange\hfil}
 \def\@evenhead{\Large\@ddell\thepage\hspace{1.5em}\it\leftmark\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume}, \@pagerange}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\def\ps@titlepage{\let\@mkboth\@gobbletwo
 \def\@oddhead{\footnotesize\@journal\hfill}
 \def\@oddfoot{\small\copyright\ \@pubyear\ RAS\hfil}
 \def\@evenhead{\footnotesize\@journal\hfill}
 \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS}
 \def\sectionmark##1{}
 \def\subsectionmark##1{}}

\def\ps@plate{\let\@mkboth\@gobbletwo
  \def\@oddhead{\footnotesize\pl@te\hfill}
  \def\@oddfoot{\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange\hfil}
  \def\@evenhead{\footnotesize\pl@te\hfill}
  \def\@evenfoot{\hfil\small\copyright\ \@pubyear\ RAS, MNRAS {\bf \@volume},
    \@pagerange}
}

%  ****************************************
%  *         TABLE OF CONTENTS, ETC.      *
%  ****************************************
%
\def\@pnumwidth{1.55em}
\def\@tocrmarg {2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{2}
\def\@undottedtocline#1#2#3#4#5{\ifnum #1>\c@tocdepth
 \else
  \vskip \z@ plus .2pt
  {\hangindent #2\relax
   \rightskip \@tocrmarg \parfillskip -\rightskip
   \parindent #2\relax \@afterindenttrue
   \interlinepenalty\@M \leavevmode
   \@tempdima #3\relax #4\nobreak \hfill \nobreak
   \hbox to\@pnumwidth{\hfil\reset@font\rm \ }\par}\fi}
\def\tableofcontents{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{CONTENTS} \@starttoc{toc}
 \if@restonecol\twocolumn\fi \par\vspace{12pt}}
\def\l@part#1#2{\addpenalty{-\@highpenalty}
 \addvspace{2.25em plus 1pt}
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth
  {\reset@font\normalsize\rm
   \leavevmode \hspace*{3pc}
   #1\hfil \hbox to\@pnumwidth{\hss \ }}\par
   \nobreak \global\@nobreaktrue
   \everypar{\global\@nobreakfalse\everypar{}}\endgroup}
\def\l@section#1#2{\addpenalty{\@secpenalty}
 \@tempdima 1.5em
 \begingroup
  \parindent \z@ \rightskip \@pnumwidth
  \parfillskip -\@pnumwidth \reset@font\rm \leavevmode
  \advance\leftskip\@tempdima \hskip -\leftskip
  #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss \ }\par
 \endgroup}
\def\l@subsection{\@undottedtocline{2}{1.5em}{2.3em}}
\def\l@subsubsection{\@undottedtocline{3}{3.8em}{3.2em}}
\def\l@paragraph{\@undottedtocline{4}{7.0em}{4.1em}}
\def\l@subparagraph{\@undottedtocline{5}{10em}{5em}}
\def\listoffigures{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF FIGURES\@mkboth{LIST OF FIGURES}{LIST OF FIGURES}}
 \@starttoc{lof} \if@restonecol\twocolumn\fi}
\def\l@figure{\@undottedtocline{1}{1.5em}{2.3em}}
\def\listoftables{\@restonecolfalse
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \section*{LIST OF TABLES\@mkboth{LIST OF TABLES}{LIST OF TABLES}}
 \@starttoc{lot} \if@restonecol\twocolumn\fi}
\let\l@table\l@figure

%  ****************************************
%  *             BIBLIOGRAPHY             *
%  ****************************************
%

\newcounter{dummy}
\def\thebibliography#1{\section*{REFERENCES}
 \addcontentsline{toc}{section}{REFERENCES}
 \list{}{\usecounter{dummy}%
         \labelwidth\z@
         \leftmargin 1.5em
         \itemsep \z@
         \itemindent-\leftmargin}
 \reset@font\small
 \parindent\z@
 \parskip\z@ plus .1pt\relax
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax
}
\let\endthebibliography=\endlist
\def\@biblabel#1{\hspace*{\labelsep}[#1]}

\if@usenatbib%
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \usepackage[authoryear]{natbib}
 \bibpunct{(}{)}{;}{a}{}{,}
 % Re-define these in upper case as natbib.sty has them capitalised
 \renewcommand\bibname{BIBLIOGRAPHY}
 \renewcommand\refname{REFERENCES}
\fi

% new column specifiers to be used with dcolumn
\if@usedcolumn%
 \usepackage{dcolumn}
 \newcolumntype{d}[1]{D{.}{.}{#1}}
 \newcolumntype{.}{D{.}{.}{-1}}
 \newcolumntype{,}{D{,}{,}{2}}
\fi

%  ****************************************
%  *              THE INDEX               *
%  ****************************************
%
\newif\if@restonecol
\def\theindex{\section*{INDEX}
 \addcontentsline{toc}{section}{INDEX}
 \reset@font\footnotesize \parindent\z@ \parskip\z@ plus .1pt\relax
 \let\item\@idxitem}
\def\@idxitem{\par\hangindent 1em}
\def\subitem {\par\hangindent 1em \hspace*{1em}}
\def\subsubitem{\par\hangindent 1em\hspace*{1em}}
\def\endtheindex{\if@restonecol\onecolumn\else\clearpage\fi}
\def\indexspace{\par\vskip\baselineskip \relax}

%  ****************************************
%  *             FOOTNOTES                *
%  ****************************************
%
\def\footnoterule{\kern-3\p@ \hrule width 12pc height \z@ \kern 3\p@}

\renewcommand{\thefootnote}{\mbox{{$\fnsymbol{footnote}$}}}
\renewcommand{\thempfootnote}{\mbox{{${\alph{mpfootnote}}$}}}

\def\@fnsymbol#1{\ifcase#1\or \mbox{${^{\star}}$}\or
   \dagger\or \ddagger\or
   \S \or \P \or \|\or \mbox{$^{\star\star}$}\or \dagger\dagger
   \or \ddagger\ddagger\or \S\S\or \P\P\or \|\|\else ***
   \fi\relax}

\providecommand\@makefntext[1]{}

\renewcommand{\@makefnmark}{$\@thefnmark$}
\renewcommand\@makefntext[1]{\parindent 1em\noindent
  ${\@thefnmark}$\hspace{4pt}#1}

\newcommand{\fixfootnotes}{%
\renewcommand{\@makefnmark}{$^{\@thefnmark}$}%
\renewcommand\@makefntext[1]{\parindent 1em\noindent%
  $^{\@thefnmark}$\hspace{4pt}##1}%
\renewcommand{\thefootnote}{\arabic{footnote}}%
\setcounter{footnote}{0}%
}
%****************************************
%  *         FIGURES AND TABLES           *
%  ****************************************
%
\setcounter{topnumber}{2}
\def\topfraction{.9}
\setcounter{bottomnumber}{1}
\def\bottomfraction{.9}
\setcounter{totalnumber}{3}
\def\textfraction{.1}
\def\floatpagefraction{.9}
\setcounter{dbltopnumber}{2}
\def\dbltopfraction{.9}
\def\dblfloatpagefraction{.9}

\newif\ifst@rredfloat
\newcounter{table}
\def\thetable{\@arabic\c@table}
\def\fps@table{tbp}
\def\ftype@table{1}
\def\fstyle@table{\reset@font\small\rm}
\def\ext@table{lot}
\def\fnum@table{Table \thetable}
\def\table{\def\baselinestretch{1}%
  \let\@makecaption=\SFB@maketablecaption%
  \@float{table}\fstyle@table}
\let\endtable\end@float
\@namedef{table*}{\def\baselinestretch{1}\st@rredfloattrue
  \let\@makecaption=\SFB@maketablecaption%
  \@dblfloat{table}\centering\fstyle@table}
\@namedef{endtable*}{\end@dblfloat\st@rredfloatfalse}

\newcounter{figure}
\def\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{2}
\def\fstyle@figure{\reset@font\small\rm}
\def\ext@figure{lof}
\def\fnum@figure{Figure \thefigure}
\def\figure{\def\baselinestretch{1}%
  \let\@makecaption=\SFB@makefigurecaption%
  \@float{figure}\fstyle@figure}
\let\endfigure\end@float
\@namedef{figure*}{\def\baselinestretch{1}\st@rredfloattrue
  \let\@makecaption=\SFB@makefigurecaption%
  \@dblfloat{figure}\centering\fstyle@figure}
\@namedef{endfigure*}{\end@dblfloat\st@rredfloatfalse}

\long\def\SFB@makefigurecaption#1#2{\vskip 6pt
  \setbox\@tempboxa\hbox{\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \ifdim \wd\@tempboxa >\hsize
   {\reset@font\small{\bf #1}%
     \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \else
   \ifst@rredfloat
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%
   \else
     \hbox to\hsize{\hfill\box\@tempboxa\hfill}%
   \fi
 \fi
 \vskip 6pt
 \@contfalse
}

\long\def\SFB@maketablecaption#1#2{\vskip 6pt
  \setbox\@tempboxa\hbox{\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \ifdim \wd\@tempboxa >\hsize
    {\reset@font\small{\bf #1}%
    \if@cont \ -- {\it continued}\else{\bf .}\fi\ {\rm #2}\par}%
 \else
   \hbox to\hsize{\box\@tempboxa\hfill}%
 \fi
 \vskip 6pt
 \@contfalse
}

\newif\if@cont
\def\caption{\refstepcounter\@captype \@dblarg{\@caption\@captype}}
\def\contcaption{\@conttrue\SFB@caption\@captype}

\long\def\SFB@caption#1#2{%\par
 \begingroup
  \@parboxrestore
  \reset@font\normalsize
  \@makecaption{\csname fnum@#1\endcsname}{\ignorespaces #2}\par
 \endgroup}

%  ****************************************
%  *           CUP specials               *
%  ****************************************
%
%
%  The following code is taken from authordate.sty, by David Rhead, of
%  the Cripps Computing Centre (February 1990), with some modifications
%  by ggw. It is intended for documents
%  that use the author-date citation system. When used in conjunction with
%  authordate1.bst, ... , authordate4.bst, it allows citations of the
%  form \shortcite{bloggs-60} as well as the usual \cite{bloggs-60}.
%  When
%       ... \cite{bloggs-60} ... \shortcite{bloggs-60} ...
%  appears in the input file,
%       ... (Bloggs, 1960) ... (1960) ...
%  appears in the final document.
%
%  Code taken from apalike.sty.
%
\def\@cite#1#2{(#1\if@tempswa , #2\fi)}
\def\@biblabel#1{}

% Set length of hanging indentation for bibliography entries
%

\if@usenatbib\relax\else%
\newlength{\bibhang}
\setlength{\bibhang}{2em}
\fi

%  Define default title and page-head text.
%
\def\bibtitle{References}
\def\bibheadtitle{REFERENCES}

%  Code taken from aaai.sty.
%
% don't box citations, add space between multiple citations, separate with ;
\def\@citex[#1]#2{%
  \if@filesw\immediate\write\@auxout{\string\citation{#2}}\fi
  \def\@citea{}\@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{; }\@ifundefined
       {b@\@citeb}{{\reset@font\bf ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
{\csname b@\@citeb\endcsname}}}{#1}}
% Allow short (name-less) citations, when used in
% conjunction with a bibliography style that creates labels like
%       \citename{<names>, }<year>
\let\@internalcite\cite
\def\cite{\def\citename##1{##1}\@internalcite}
\def\shortcite{\def\citename##1{}\@internalcite}

% RM for BSP note at end of article
\def\bsp{\vspace{0.5cm}\reset@font\normalsize\noindent This paper
has been typeset from a \TeX / \LaTeX\ file prepared by the author.}


%  ****************************************
%  *                FLEQN                 *
%  ****************************************
%
% FLEQN DOCUMENT-STYLE OPTION - released 9 March 1987
%    for LaTeX version 2.09
% Copyright (C) 1987 by Leslie Lamport
%
% The following commands make the displayed math environments flush left,
% with an indentation of \mathindent from the prevailing left margin.

\def\[{\relax\ifmmode\@badmath\else\begin{trivlist}\item[]\leavevmode
  \hbox to\linewidth\bgroup$
  \displaystyle
  \hskip\mathindent\bgroup\fi}

\def\]{\relax\ifmmode \egroup $\hfil
       \egroup \end{trivlist}\else \@badmath \fi}

\def\equation{\refstepcounter{equation}\trivlist \item[]\leavevmode
  \hbox to\linewidth\bgroup $
  \displaystyle
\hskip\mathindent}


\def\endequation{$\hfil
           \displaywidth\linewidth\@eqnnum\egroup \endtrivlist}

\def\eqnarray{\stepcounter{equation}\let\@currentlabel=\theequation
\global\@eqnswtrue
\global\@eqcnt\z@\tabskip\mathindent\let\\=\@eqncr
\abovedisplayskip\topsep\ifvmode\advance\abovedisplayskip\partopsep\fi
\belowdisplayskip\abovedisplayskip
\belowdisplayshortskip\abovedisplayskip
\abovedisplayshortskip\abovedisplayskip
$$\halign
to \linewidth\bgroup\@eqnsel\hskip\@centering$\displaystyle\tabskip\z@
  {##}$&\global\@eqcnt\@ne \hskip 2\arraycolsep \hfil${##}$\hfil
  &\global\@eqcnt\tw@ \hskip 2\arraycolsep $\displaystyle{##}$\hfil
   \tabskip\@centering&\llap{##}\tabskip\z@\cr}

\def\endeqnarray{\@@eqncr\egroup
 \global\advance\c@equation\m@ne$$\global\@ignoretrue}

\newdimen\mathindent
\mathindent = \z@

%  ****************************************
%  *            MISCELLANEOUS             *
%  ****************************************
%
% DATE
\def\today{\number\day\ \ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December
 \fi \ \number\year}

% REVISED AUTHOR QUERY COMMAND
% Queries in text are printed in large bold font, in square brackets
% Queries in references are printed as bold number followed by text
 \DeclareFixedFont{\largerm}{OT1}{cmss}{m}{n}{17}
 \DeclareFixedFont{\largeital}{OT1}{cmss}{m}{sl}{17}
 \newcommand{\aquery}[1]{\mbox{\largerm {[#1]}}}
 \newcommand{\BSLquery}[1]{\aquery{#1}}
 %For backwards compatibility with old query command
 \newcommand{\tquery}[1]{\mbox{\largeital{[#1]}}}
 %Typesetter query: same format
 \newenvironment{query}{\vspace{5mm} \noindent {\bf Queries}\\}{}
 \newcommand{\authorquery}[2]{\noindent{{\bf #1} #2}\\}

% definition required for newarray.sty
\gdef\d@llar{}

%  ****************************************
%  *           INITIALIZATION             *
%  ****************************************
%
%
%%%NHT: this code needs fixed.
%%%     At the moment the zif is always undefined, so it does nothing!
\newif\ifCUPmtlplainloaded
\ifx\CUP@mtlplain@loaded\undefined
\else
  \global\CUPmtlplainloadedtrue
  \input mnsym
\fi
%
\flushbottom
\ps@headings
\ifSFB@galley
 \raggedbottom
 \ps@empty
\fi
%\ifSFB@referee
% \raggedbottom
%\fi
\pagenumbering{arabic}
\if@twocolumn
 \twocolumn
 \sloppy
\else
 \onecolumn
\fi
\frenchspacing

% end of MN.cls

%    Original file produced by Cambridge University Press 1994
%    for LaTeX version 2.09, 1988, by Leslie Lamport
%    based on the original LaTeX ARTICLE DOCUMENT STYLE
%    modifications by Sue Brooks, Alison Woollatt and Mark Reed 1993, 1994
%    further modifications by Nadine and John Thompson 1999 August
%    and David Evans 1999 December
%
% > Incorporating also parts of authordate.sty
%   by David Rhead, Cripps Computing Centre (Feb 1990).
% > Incorporating special symbol code from laa.sty v1.1 (25th Feb 1991)
%   used with the permission of Springer Verlag.
% > Incorporating parts of mssymb.tex (8th July 1987).
% > Incorporating newfont.sty vALPHA pl 8 (16th August 1994), by M. Reed
%
% v0.1.01  SFB text area, abstract heading, secnumdepth,
%          \dblfloatpagefraction
% v0.1.02  SFB landscape, galley and referee options;
%          new catchline; enumerated lists; correct raggedright
%          on section headings;
% v0.1.03  SFB continued floats with \caption* (removed now),
%          short captions centred
% v0.1.04  SFB appendices, unnumbered list (using description)
% v0.1.05  AJW roman catchline, final statement
% v1.0     RM  BSP note, \bsp, added to cup specials
% v1.1     AJW / MR, 28th January 1994. NFSS 1/2 compatible,
%          Springer-Verlag macros added
% v1.2     AJW, 18th July 1994. Improved cont. captions,
%          MR font selection check improved,
%          MR removed some redundant code, AW \sevensize added,
%          MR Added MR's `NewFont' support, MR Improved NFSS 1/2 support,
%          MR Added support for Bold math and AMS symbols for NFSS 1,
%          MR par's in abstract now have par indents.
%          MR added \ifCUPmtlplainloaded switch for use in documents.
%          MR Added mnsym.tex (for Times version).
% v1.25    MR, not released to authors 16th August 1994.
%          Replaced existing Newfont.sty code with updated code, after
%          discovering several bugs. This version not released to authors
%          because they are unlikely to find the bugs unless:
%          1) they have an extremely long article,
%          2) have used many \New.. commands (no docs were supplied for
%          these anyway).
% v1.3     MR, 5 September 1994. Added printing of style file version to
%          'Printed' info in catchline. Will help us identify how the
%          article was produced (TeX/LaTeX) and the version number of the
%          macros.
%          MR Tables and Figures no longer get double spaced when using the
%          `referee' or `doublespacing' options.
%          MR Corrected 7th footnote symbol: made a \star\star (was **).
%          MR Corrected problem where some headings were not upper-case
%          when they should have been (\section*).
% v1.4     AJW, 14th September 1995. Add footlines and \newauthor,
%          correct \listparindent in enumerate environment.
% v2.1     NHT/JST 1999 August 22. Conversion to
%          a LaTeX2e class file, following the conversions used
%          in GJIb.sty->GJI.cls.
%          Obselete NFSS font information removed.
%          footnotes redefined.
% v2.2      DE various changes.
%           NHT 1999 Dec 23. \la and \ga symbols fixed. Bug in displaying
%           author names and addresses fixed. Problem in producing footnotes
%           in minipages fixed.

